Detecting Anti-vaccine Content on Twitter using Multiple Message-Based Network Representations

Social media platforms such as Twitter have a fundamental role in facilitating the spread and discussion of ideas online through the concept of retweeting and replying. However, these features also contribute to the spread of mis/disinformation during the vaccine rollout of the COVID-19 pandemic. Using COVID-19 vaccines as a case study, we analyse multiple social network representation derived from three message-based interactions on Twitter (quote retweets, mentions and replies) based upon a set of known anti-vax hashtags and keywords. Each network represents a certain hashtag or keyword which were labelled as "controversial" and "non-controversial" according to a small group of participants. For each network, we extract a combination of global and local network-based metrics which are used as feature vectors for binary classification. Our results suggest that it is possible to detect controversial from non-controversial terms with high accuracy using simple network-based metrics. Furthermore, these results demonstrate the potential of network representations as language-agnostic models for detecting mis/disinformation at scale, irrespective of content and across multiple social media platforms.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

